Selling in the Wild: Benchmark and Randomized Field Evidence for a Sales Agent Trained on Commercial Conversations

We test whether Javo, a sales agent fine-tuned on 4.6 million consented, de-identified commercial conversations, sells better than a frontier general-purpose model and better than human sales associates. The evaluation has four parts. Study 1 scores the agent on two public sales benchmarks, SalesLLM and SmartSalesBench, against 10 frontier and open-weight models. Study 2 is a randomized controlled trial on 100 live websites in 14 industries (e-commerce, travel and hospitality, and high-consideration services), run from 1 May to 30 September 2026, in which 14.8 million visitors were randomized to no agent, Javo, or a frontier-model agent with an identical interface, catalog tools and guardrails. Study 3 isolates the effect of the model by comparing those two agent arms. Study 4 compares Javo with each site's own human associates on 20 sites with staffed live chat. Relative to no agent, Javo changed revenue per visitor by +10.0% (95% CI +5.1 to +14.9). Among engaged visitors, it changed conversion by +21.6% relative to the frontier-model agent (95% CI +16.9 to +26.3). Against human associates, its engaged conversion was 11.26% versus 11.20% (non-inferior, margin -7%, one-sided p = 0.004; no significant superiority), at 1.8% of the cost per conversation. Return rates, unsupported product claims and complaint rates met the prespecified safety guardrails.

==> javo-industry_lift.csv <==
pos,industry,sites,est,lo,hi
1,Beauty and personal care,12,12.0,2.0,22.0
2,Furniture and home decor,10,11.0,1.0,21.0
3,Fashion and accessories,10,8.0,-2.0,18.0
4,Home and garden,8,9.0,-1.0,19.0
5,Gifts and subscription boxes,8,12.0,2.0,22.0
6,Specialty food and beverage,6,7.0,-3.0,17.0
7,Consumer electronics and accessories,6,6.0,-4.0,16.0
9,Hotels and resorts,12,10.0,0.0,20.0
10,Vacation rentals,10,13.0,3.0,23.0
11,Tours and experiences,3,9.0,-1.0,19.0
13,Education and language learning,5,8.0,-2.0,18.0
14,Home services,4,10.0,0.0,20.0
15,B2B logistics and warehousing,3,14.0,4.0,24.0
16,Financial advisory,3,11.0,1.0,21.0


==> javo-weekly_rpv_lift.csv <==
week,start,est,lo,hi
1,2026-05-01,11.8,5.3,18.3
2,2026-05-08,10.9,4.4,17.4
3,2026-05-15,9.7,3.2,16.2
4,2026-05-22,10.4,3.9,16.9
5,2026-05-29,8.9,2.4,15.4
6,2026-06-05,11.0,4.5,17.5
7,2026-06-12,9.5,3.0,16.0
8,2026-06-19,10.2,3.7,16.7
9,2026-06-26,9.8,3.3,16.3
10,2026-07-03,10.7,4.2,17.2
11,2026-07-10,9.4,2.9,15.9
12,2026-07-17,10.1,3.6,16.6
13,2026-07-24,9.9,3.4,16.4
14,2026-07-31,10.5,4.0,17.0
15,2026-08-07,9.1,2.6,15.6
16,2026-08-14,10.3,3.8,16.8
17,2026-08-21,9.6,3.1,16.1
18,2026-08-28,10.8,4.3,17.3
19,2026-09-04,9.3,2.8,15.8
20,2026-09-11,10.0,3.5,16.5
21,2026-09-18,9.7,3.2,16.2
22,2026-09-25,8.4,1.9,14.9

